Depth-Based Visual Servoing Using Low-Accurate Arm

This paper proposes a visual-servoing method dedicated to grasping of daily-life objects. In order to obtain an affordable solution, we use a low-accurate robotic arm. Our method corrects errors by using an RGB-D sensor. It is based on SURF invariant features which allows us to perform object recognition at a high frame rate. We define regions of interest based on depth segmentation, and we use them to speed-up the recognition and to improve reliability. The system has been tested on a real-world scenario. In spite of the lack of accuracy of all the components and the uncontrolled environment, it grasps objects successfully on more than 95 percents of the trials.

==> resources/MatchingTimes.csv <==
1;1.20289;1.03664
2;7.06515;7.03639
3;5.84318;5.68962
4;8.07025;7.17747
5;9.1594;8.1788
6;6.56585;5.28957
7;10.7868;7.80318
8;13.2264;8.75102
9;13.8586;10.0385
10;11.8039;6.79605
11;14.3325;6.94211
12;14.8741;5.63156
13;17.9841;8.90091
14;21.9577;12.2885
15;20.5115;8.81768
16;20.353;7.77002
17;19.7212;5.82494
18;28.3142;11.8736
19;25.992;9.8555
20;24.4181;6.18308
21;22.279;4.53973
22;29.0621;7.96786
23;34.8304;12.8336
24;29.8689;7.81894
25;29.7277;6.27346
26;31.7432;7.78846
27;34.8261;9.66468
28;32.4957;5.08434
29;31.9852;6.00242
30;31.2937;4.33995
31;32.0982;4.74719
32;38.4521;8.17607
33;37.3825;5.42439
34;36.6532;5.32132
35;39.5871;8.15663
36;39.8676;6.58585
37;42.9235;7.48051
38;38.6347;4.21531
39;40.743;4.26293
40;46.3904;9.33903
41;43.6896;5.23099
42;50.2889;8.21522
43;42.0823;5.54095
44;45.807;5.89122
45;46.4272;5.61738
46;45.6429;4.56637
47;51.4159;7.80305
48;49.4943;5.2202
49;54.0648;7.79053
50;51.767;7.05405
51;52.3345;8.65035
52;49.5096;4.49569
53;50.1211;4.82122
54;52.751;7.96259
55;51.0961;6.59353
56;53.3791;6.92759
57;55.762;4.62502
58;56.1487;4.85544
59;57.0272;4.87005
60;56.2977;4.65279
61;59.991;6.18302
62;60.4889;6.48253
63;62.7746;6.29094
64;66.7714;8.2655
65;63.4071;5.49813
66;65.5081;6.95412
67;64.0871;6.72781
68;65.7912;6.43073
69;65.428;8.61685
70;69.6292;7.18201
71;70.9686;8.30249
72;67.7262;6.70443
73;70.3569;7.67329
74;70.9989;7.053
75;72.0848;7.62455
76;74.7744;6.86362
77;69.9762;7.04627
78;75.131;6.74928
79;75.7128;7.13902
80;78.5031;8.54257
81;77.6775;7.35358
82;76.638;6.75728
83;80.5201;8.49126
84;81.4705;6.71961
85;79.5702;7.13057
86;81.1095;7.35817
87;82.9147;7.52375
88;85.8424;7.48735
89;85.1363;7.40163
90;83.2626;6.26458
91;85.544;7.00031
92;92.4758;8.57875
93;87.4164;7.67634
94;93.0231;7.25591
95;87.1594;6.95215
96;96.147;7.99644
97;91.3696;6.74154
98;97.0151;7.61058
99;96.8644;7.28475
100;102.66;8.02465


==> resources/mixedDiff/DepthColumn.csv <==
col;depth;k=1;k=2;k=3;k=4;k_1=1,k_2=2;k_1=2,k_2=4;k_1=3,k_2=6;k_1=4,k_2=8;k_1=3,k_2=6,blurred
0;968.5;0;0;0;0;0;0;0;0;0.5
1;967;3;3.5;3.75;3.75;0.75;0.25;1;0.75;0.642857
2;965.5;3.5;6.75;7.25;8;3.75;0;0.5;0;1.35714
3;963.5;3.75;7.25;11;11;1.25;3.75;0;2.5;2.5
4;961.75;3.75;8;11;13.5;0.25;7.25;3.5;3.5;3.85714
5;959.75;4.25;7.5;10.5;14.5;1.25;4.25;9;5;5.75
6;957.5;3.75;6.75;11;15.25;0.25;1.75;13.5;7.25;7.17857
7;956;2.5;7.25;11.5;15.25;0.5;0;8.5;9.5;7.57143
8;955;3.5;7.25;11.5;15.25;0.5;0;4.5;12.5;7.28571
9;952.5;4.75;7.75;11;14.5;1.25;1.75;0.5;10;6.5
10;950.25;4.25;8.5;10.75;15.25;0.5;1.75;0.75;5.25;5.17857
11;948.25;3.75;7.25;12.75;17;0.5;1.5;2.25;1.5;3.35714
12;946.5;3;8;13.5;17;2;0;3.5;0.5;1.32143
13;945.25;4.25;9.25;12.25;16;0.5;3.75;2.5;2;0.142857
14;942.25;6.25;8.5;11.75;15.25;0.5;4.5;1.5;3.25;0.928571
15;939;4.25;8.75;11.5;13.25;1.25;2.25;1;1.75;1.07143
16;938;2.5;7.25;10.25;12.5;4.75;2;0.25;0.25;1.07143
17;936.5;3;4;8.25;13.75;3.25;0.75;1.75;0.25;0.928571
18;935;1.5;4;7.5;13.25;1;0.5;3.5;0.5;0.464286
19;935;1;5;9;12.5;2;1.25;2.25;0.5;0.107143
20;934;3.5;6;10;13;3.5;1.25;2.5;1;0.25
21;931.5;5;8.5;10;12.5;3;1;0.25;0;0.571429
22;929;5;9;11;12;1;2;3.75;0.75;0.571429
23;926.5;4;7.5;11;13.5;3;1.75;5.75;2.25;0.357143
24;925;2.5;6;10;15;2.5;3.75;6;2;0.107143
25;924;2;5;10;14.25;0;3;3;0.5;0.285714
26;923;2.5;6;9.25;15.75;1.75;1;1.25;2;0.75
27;921.5;4;6.75;11.75;16.5;3.75;1.75;1.25;2.75;12.8571
28;919;4.25;9.75;14;16;4.75;0.25;4;2.75;40.5
29;917.25;5.75;11.5;14;16;0.25;1;4;2.5;68
30;913.25;7.25;10;13.5;16;2.25;1.5;2.25;97.5;95.9643
31;910;4.25;9.25;12;15.5;3.75;1.75;1.75;195.5;123.821
32;909;2;6.25;11.25;14.5;5.25;4.75;1.25;193;151.357
33;908;2;4;8.75;14.25;1.75;5.75;95.25;193.75;178.786
34;907;2;4.5;7;11.25;1;4.25;192;192.25;192
35;906;2.5;5;7;9.75;0.5;4.25;191.5;190;177.143
36;904.5;3;5;7.75;10.25;0.75;98.25;191.75;189.5;148.571
37;903;2.5;5.75;8.25;10;0.75;199.25;192.75;190;120.107
38;902;2.75;5.75;8;109.5;0.75;197.75;193;91.5;91.8214
39;900.25;3.25;5;107;209;98.75;198;95.5;7;64.3571
40;898.75;2.25;104.5;206;208;198.25;98.5;2;5.5;37.3571
41;898;101.25;203.25;205.5;208;97.75;2.5;0.5;5.75;10.2857
42;797.5;201;202.25;205.25;208;0.25;2.5;1.25;2.25;2.60714
43;697;101;203;204.75;206.5;98.75;2;1.75;0.5;15.7143
44;696.5;2;103.5;204.25;205.5;199.75;100.5;0.75;0.5;43.3571
45;695;2.5;3.25;104.25;206;100.25;198;98.75;1.25;70.75
46;694;1.25;3.25;5;107.5;0.25;196.5;197.5;98.75;98.5357
47;693.75;0.75;3;6.5;8.5;0.75;197.5;198;199;126.714
48;693.25;1.75;4;6.5;9;2.25;98.5;197.5;197.5;154.679
49;692;3.25;5.25;6.5;8.5;1.75;1.75;196.5;196.75;182.607
50;690;3.5;5.75;7.25;9;0.25;1.75;196.25;196.75;196.464
51;688.5;2.5;5.5;8.25;10.25;0.75;2.75;96.25;195.25;181.929
52;687.5;2;5;8.5;10.75;0.5;1.75;3.25;194.25;153.393
53;686.5;2.5;5;7.5;11.25;0;0.25;2.25;195.75;125.179
54;685;3;5;7.75;10.75;0.75;0.25;2;97.25;97.0357
55;683.5;2.5;5.75;8.25;10;0.75;0;1.5;2.25;69.1786
56;682.5;2.75;5.75;8;10.5;0.75;0.5;0.75;0.75;41.6429
57;680.75;3.25;5;8;11.25;0.25;1.25;0.25;0.25;13.9643
58;679.25;2.25;5.5;8.25;11.25;0.5;0.75;1;0.25;0.392857
59;678.5;2.25;5.5;8.75;11.25;0;1;1;1.5;0.964286
60;677;3.25;5.5;8.5;11.25;0.75;1;2;2;1.25
61;675.25;3.25;6.25;8;10.25;0.25;0.5;2;2.25;1.53571
62;673.75;3;5.75;8;10.25;1.5;1.5;1;1.75;1.82143
63;672.25;2.5;4.75;8;10.75;1;1.5;1.5;1.25;1.92857
64;671.25;1.75;4.75;7.5;9.75;0.25;1.5;2;1.75;1.96429
65;670.5;2.25;4.5;6.5;8.75;0.75;2;1.5;2.25;1.96429
66;669;2.75;4;5.75;8.75;0.5;1;1;2.25;1.89286
67;667.75;1.75;4;6.25;8.75;0;0.25;1.5;2.25;1.89286
68;667.25;1.25;4;7;8.75;0.25;0.25;2;2.25;1.89286
69;666.5;2.25;4.25;6.5;9;0.75;0;1.5;1.25;1.75
70;665;3;4.75;6.25;9;0.75;0;0.5;1.25;1.60714
71;663.5;2.5;5;7.25;8.75;0.25;0;0;1.75;1.67857
72;662.5;2;5;7.5;8.75;0.5;0;0.75;1.25;1.96429
73;661.5;2.5;4.5;6.5;9;1;0.25;1.25;1.25;2.60714
74;660;2.5;4;6;9;0.5;0.25;0.5;2.75;3.57143
75;659;1.5;4;6.5;9;0;0;0.5;4.25;4.85714
76;658.5;1.5;4;7;9;0.5;0;1.75;5.75;6.53571
77;657.5;2.5;4.5;6.5;9;1;0;3.75;8;8.46429
78;656;3;5;6.5;9;0.5;0.5;5;10.75;10.4643
79;654.5;2.5;5;7.5;9;0;1.5;6;13;12.5714
80;653.5;2;5;7.5;8.5;0.5;3;7.5;14.75;14.8571
81;652.5;2.5;4.5;6;7.5;1.5;4.5;9.25;16.75;17.0714
82;651;2.5;3.5;4.5;6;2;5.5;11.25;19;18.9643
83;650;1;2.5;3.5;4.5;2.5;6.5;12.5;21.75;20.5
84;650;0;1;2.5;3;2.5;7.75;14.25;23.5;21.7857
85;650;0;0;0.5;1;1.5;8.75;17;24;22.6786
86;650;0;0.5;1.5;1.75;1.5;9;18.75;23.75;23
87;650;0.5;1.5;2.75;4.25;2.25;8.75;18.25;23.75;22.6071
88;650.5;1.5;2.75;4.25;6;2.75;8.25;16.75;23;21.6429
89;651.5;2.25;4.25;6;7.75;2.75;8.5;15;21.25;20.2857
90;652.75;2.75;5.5;7.75;10;2;8.5;13.75;19;18.6071
91;654.25;3.25;6.25;9.5;12.75;1.75;7.25;11;16.75;16.5357
92;656;3.5;7.25;11.25;14.5;2.25;4.75;7.25;14.5;14.1429
93;657.75;4;8.5;12.25;15;1.75;2;5.25;12;11.75
94;660;5;9;12.25;14.75;0.25;0;4.25;9.25;9.5
95;662.75;5;8.75;11.5;14.75;1.5;1.25;3;6.25;7.17857
96;665;3.75;7.5;11.25;14.5;2.5;1.75;0.75;4.5;4.71429
97;666.5;2.5;6.25;10.5;13.75;2;2.5;1.5;3.25;2.42857
98;667.5;2.5;5.5;8.75;13;1.25;3;3.25;0.5;0.464286
99;669;3;5;8;12.25;0;2.75;4.25;2.75;1.03571
100;670.5;2.5;5.5;8.5;11.5;1;2;4.75;4;2.07143
101;671.5;2.5;6;9;11;0.5;1.75;4.5;4.5;2.82143
102;673;3.5;6;8.5;11;0;1;3.75;4.25;3.07143
103;675;3.5;6;8;10.5;0.5;0;2;2.75;2.67857
104;676.5;2.5;5.5;8;10.5;1.5;0.5;0.25;2;2.14286
105;677.5;2;4.5;8;11;1;0.5;0;1.25;1.64286
106;678.5;2;4.5;7.5;10.5;0.5;0;0.5;0;1.03571
107;679.5;2.5;5;7;10;0.5;0.5;1;0.25;0.642857
108;681;3;5;7.5;10.5;0.5;0;1.5;1;0.571429
109;682.5;2.5;5.5;8.5;10.5;1;2;1.5;0;0.678571
110;683.5;2.5;6;8.5;10.5;0;2;1;0;0.892857
111;685;3.5;5.5;8;12;0.5;2;0.5;1.5;0.928571
112;687;3;5.5;9;12.5;1;2.5;0;2;0.714286
113;688;2;6.5;10;12.5;1;0;0.5;1.5;0.571429
114;689;3.5;6.5;10;13;0.5;2;2;0.5;0.285714
115;691.5;4.5;7;9.5;12;1;1.5;3;0.5;0.357143
116;693.5;3.5;7.5;9;10.5;1.5;2;1;1;1.07143
117;695;3;5.5;8.5;11;3.5;3;1;2;1.71429
118;696.5;2;4;7.5;11;1.5;2;0.5;3;2
119;697;1;4;6.5;9;0.5;1.5;1;3;2
120;697.5;2;3.5;5.5;8.5;0.5;1;1;3;2.21429
121;699;2.5;3.5;5.5;9.5;1;1.5;2;1.5;2.42857
122;700;1.5;4.5;7.5;10;2;3;2;0.5;2.21429
123;700.5;2;5.5;9;10.5;2;3;2.5;2.5;1.92857
124;702;4;6.5;8.5;11.5;1.5;3.5;3.5;3.5;1.82143
125;704.5;4.5;7;9;12.5;0.5;4.5;4.5;1.5;2
126;706.5;3;7;11;13.5;0;4;5;1;2.28571
127;707.5;2.5;7;11.5;15;0;1.5;4;2.25;2.21429
128;709;4;7;11;15.5;1;0;1;2.75;1.92857
129;711.5;4.5;8;11;14;1.5;0.5;1;2.5;1.85714
130;713.5;4;8.5;11;13.5;1;1.5;0.25;2;1.78571
131;715.5;4;7;11;14.5;2;1.5;0.25;1.5;1.60714
132;717.5;3;6.5;10.5;14;0.5;1.5;2.5;1;1.25
133;718.5;2.5;6.5;9.5;12.5;1;3.25;2.5;0.5;0.571429
134;720;3.5;5.5;8.5;12;1;2.75;1;1;0.0714286
135;722;3;5.5;8;11.25;0;0.5;1;0.25;0.785714
136;723;2;5.5;8.25;11.25;0.75;0;0.75;2.25;1.92857
137;724;2.5;4.75;8.75;12;0.25;0.75;0.25;2.5;3.28571
138;725.5;2.75;5.75;8.5;12;1.75;1.25;1;3.5;4.92857
139;726.75;3.25;6.5;9;12;0.75;1;0.5;7;6.96429
140;728.75;3.75;6.5;10;12.5;0.75;2.5;0.5;9;8.96429
141;730.5;3.25;7.25;10;13;0.25;3.25;1.5;10.5;11.0714
142;732;3.5;6.75;10.25;14.5;0.75;0.75;3.75;14;13.2857
143;734;3.5;6.5;11.25;15.25;1.25;1.5;8.25;16.25;15.1786
144;735.5;3;8;11.5;13.25;1.5;4.5;11.5;17.25;16.8571
145;737;4.5;8;10;11.5;1.5;7.75;13;19;18.4286
146;740;5;6.5;8;10;3;8.25;15;20.25;19.5714
147;742;2;5;6.5;7.5;4.5;9.5;16;20.75;20.6786
148;742;0;2;4.5;5;5.5;12;16.75;21.5;21.6786
149;742;0;0.5;0.5;2;3.5;12.5;18;22;22.2143
150;742;0.5;1.5;3;2;2.5;11;17.75;24;22.3929
151;741.5;1.5;3;4;5;2.5;9;16.5;24.25;22.25
152;740.5;2.5;4;5;6;1.5;6.25;15;22.75;21.6429
153;739;2.5;4.5;6;7;0.5;3.75;14;21.5;20.5
154;738;2;4.5;6.5;8.25;0.5;3;11.5;19.75;18.5
155;737;2;4;6.75;8.75;0.25;2;7.75;17.25;15.8214
156;736;2;4.25;6.25;9;0.25;1.25;4.75;14;13.0714
157;735;2.25;4.25;6.5;9;0.25;0.25;3.5;10;10.3571
158;733.75;2.25;4.5;7;9.5;0.75;0.5;2;5.5;7.71429
159;732.75;2.25;5;7.5;9;0.75;1;0;3.5;5.17857
160;731.5;2.75;5.25;7;9.5;0.25;0.25;0.5;2.5;2.92857
161;730;3;4.75;7.25;10;0.25;0.75;1.25;1.25;1.28571
162;728.5;2;5;7.75;9.75;0.25;0.5;0.75;0.5;0.392857
163;728;2;5;7.5;9.75;0.5;2;0.5;1.75;0.285714
164;726.5;3;4.5;7;9;0;2.25;0.75;1.5;0.75
165;725;2.5;5;6;8;0.5;1.25;1.25;0.75;1.17857
166;724;2;4;6;7.5;2;0.5;1;1.25;1.42857
167;723;1.5;3;5.5;8.5;1;0.25;1.25;0.75;1.32143
168;722.5;1;3;5.5;8.5;0.5;0.25;2;1.75;1.14286
169;722;1.5;3.5;6;8.25;1.5;1.5;2.25;2.25;0.892857
170;721;2.5;4.5;6.25;7.75;1.75;1;1.5;1;0.392857
171;719.5;3;5.25;6.25;7;0.25;0;0;0.25;0.0357143
172;718;2.75;4.75;6;7.5;1.75;0.5;1;1;0.392857
173;716.75;1.75;3.5;6;8.25;1.75;1.25;2;2.25;0.821429
174;716.25;0.75;3;5.75;8.25;0.5;0.25;1.75;2.25;0.964286
175;716;1.25;3;5.25;8.25;0.5;0.5;1.75;0.75;0.928571
176;715;2.25;3.5;5.5;7.75;1.75;0.5;1.5;0.75;0.857143
177;713.75;2.25;4.75;6;7.75;1.25;1.25;1;0;0.5
178;712.75;2.5;4.75;7;8.75;0;2.25;1;0.5;0.0714286
179;711.25;2.5;4.75;7.5;9.5;0.5;2.5;0.5;0.5;0.392857
180;710.25;2.25;5.25;7.25;10;0;1;0;0.25;0.678571
181;709;2.75;4.75;7.75;10.25;0;0.25;0.5;1.75;0.75
182;707.5;2.5;5.25;7.75;9.75;0.75;0.75;1;1.5;0.714286
183;706.5;2.5;5.5;7.25;9.25;0.75;2;0.75;1.25;0.857143
184;705;3;4.5;7;9.25;1;2.5;2;0.5;0.964286
185;703.5;2;4.5;6.5;8.25;0.5;1.75;2.75;0.25;1.32143
186;703;1.5;4;5.75;7.25;1.75;2;1.5;0.5;2.03571
187;702;2;2.75;4.75;7.5;1.25;1.75;1.25;1;2.89286
188;701;1.25;2.75;4.5;7.25;0.25;0.5;2;4.25;4.14286
189;700.75;0.75;3;5.25;6.5;0.5;0.5;1.5;6.5;5.07143
190;700.25;1.75;3.25;5;6.75;0.75;0;0.5;7.25;5.64286
191;699;2.5;3.75;4.75;7;0.75;1;2.25;9.25;5.71429
192;697.75;2;4;5.75;7.25;0.25;1.5;4;6.75;4.96429
193;697;1.5;4;6.5;7.5;0;1.5;4.75;4.5;3.89286
194;696.25;2;4;5.75;8.25;0.25;1.5;2.75;1.5;2.71429
195;695;2.5;3.75;5.75;8.5;0.25;3.75;1;1;1.32143
196;693.75;1.75;4.25;6.5;5.75;0.75;2.25;1.5;1;0.357143
197;693.25;1.75;4.5;4.25;3.75;2.5;0.5;1;1;0.357143
198;692;2.75;1.75;1.75;2.5;1;0.25;0;0.5;0.714286
199;690.5;0;0;0;0;0;0;0;0;0.714286


==> resources/mixedDiff/DepthColumnV2.csv <==
col;Depth [m];k=1;k=2;k=3;k=4;k_1=1,k_2=2;k_1=2,k_2=4;k_1=3,k_2=6;k_1=4,k_2=8;k_1=3,k_2=6,blurred
0;0.9685;0;0;0;0;0;0;0;0;0.0069444444
1;0.967;1.5;0.875;0.625;0.46875;0.09375;0.0078125;0.0138888889;0.005859375;0.0089285694
2;0.9655;1.75;1.6875;1.2083333333;1;0.46875;0;0.0069444444;0;0.0188491667
3;0.9635;1.875;1.8125;1.8333333333;1.375;0.15625;0.1171875;0;0.01953125;0.0347222222
4;0.96175;1.875;2;1.8333333333;1.6875;0.03125;0.2265625;0.0486111111;0.02734375;0.0535713889
5;0.95975;2.125;1.875;1.75;1.8125;0.15625;0.1328125;0.125;0.0390625;0.0798611111
6;0.9575;1.875;1.6875;1.8333333333;1.90625;0.03125;0.0546875;0.1875;0.056640625;0.0997023611
7;0.956;1.25;1.8125;1.9166666667;1.90625;0.0625;0;0.1180555556;0.07421875;0.10515875
8;0.955;1.75;1.8125;1.9166666667;1.90625;0.0625;0;0.0625;0.09765625;0.1011904167
9;0.9525;2.375;1.9375;1.8333333333;1.8125;0.15625;0.0546875;0.0069444444;0.078125;0.0902777778
10;0.95025;2.125;2.125;1.7916666667;1.90625;0.0625;0.0546875;0.0104166667;0.041015625;0.0719245833
11;0.94825;1.875;1.8125;2.125;2.125;0.0625;0.046875;0.03125;0.01171875;0.0466269444
12;0.9465;1.5;2;2.25;2.125;0.25;0;0.0486111111;0.00390625;0.0183531944
13;0.94525;2.125;2.3125;2.0416666667;2;0.0625;0.1171875;0.0347222222;0.015625;0.001984125
14;0.94225;3.125;2.125;1.9583333333;1.90625;0.0625;0.140625;0.0208333333;0.025390625;0.0128968194
15;0.939;2.125;2.1875;1.9166666667;1.65625;0.15625;0.0703125;0.0138888889;0.013671875;0.0148809722
16;0.938;1.25;1.8125;1.7083333333;1.5625;0.59375;0.0625;0.0034722222;0.001953125;0.0148809722
17;0.9365;1.5;1;1.375;1.71875;0.40625;0.0234375;0.0243055556;0.001953125;0.0128968194
18;0.935;0.75;1;1.25;1.65625;0.125;0.015625;0.0486111111;0.00390625;0.0064484167
19;0.935;0.5;1.25;1.5;1.5625;0.25;0.0390625;0.03125;0.00390625;0.0014880972
20;0.934;1.75;1.5;1.6666666667;1.625;0.4375;0.0390625;0.0347222222;0.0078125;0.0034722222
21;0.9315;2.5;2.125;1.6666666667;1.5625;0.375;0.03125;0.0034722222;0;0.0079365139
22;0.929;2.5;2.25;1.8333333333;1.5;0.125;0.0625;0.0520833333;0.005859375;0.0079365139
23;0.9265;2;1.875;1.8333333333;1.6875;0.375;0.0546875;0.0798611111;0.017578125;0.0049603194
24;0.925;1.25;1.5;1.6666666667;1.875;0.3125;0.1171875;0.0833333333;0.015625;0.0014880972
25;0.924;1;1.25;1.6666666667;1.78125;0;0.09375;0.0416666667;0.00390625;0.00396825
26;0.923;1.25;1.5;1.5416666667;1.96875;0.21875;0.03125;0.0173611111;0.015625;0.0104166667
27;0.9215;2;1.6875;1.9583333333;2.0625;0.46875;0.0546875;0.0173611111;0.021484375;0.1785708333
28;0.919;2.125;2.4375;2.3333333333;2;0.59375;0.0078125;0.0555555556;0.021484375;0.5625
29;0.91725;2.875;2.875;2.3333333333;2;0.03125;0.03125;0.0555555556;0.01953125;0.9444444444
30;0.91325;3.625;2.5;2.25;2;0.28125;0.046875;0.03125;0.76171875;1.3328375
31;0.91;2.125;2.3125;2;1.9375;0.46875;0.0546875;0.0243055556;1.52734375;1.7197361111
32;0.909;1;1.5625;1.875;1.8125;0.65625;0.1484375;0.0173611111;1.5078125;2.1021805556
33;0.908;1;1;1.4583333333;1.78125;0.21875;0.1796875;1.3229166667;1.513671875;2.4831388889
34;0.907;1;1.125;1.1666666667;1.40625;0.125;0.1328125;2.6666666667;1.501953125;2.6666666667
35;0.906;1.25;1.25;1.1666666667;1.21875;0.0625;0.1328125;2.6597222222;1.484375;2.4603194444
36;0.9045;1.5;1.25;1.2916666667;1.28125;0.09375;3.0703125;2.6631944444;1.48046875;2.0634861111
37;0.903;1.25;1.4375;1.375;1.25;0.09375;6.2265625;2.6770833333;1.484375;1.6681527778
38;0.902;1.375;1.4375;1.3333333333;13.6875;0.09375;6.1796875;2.6805555556;0.71484375;1.2752972222
39;0.90025;1.625;1.25;17.8333333333;26.125;12.34375;6.1875;1.3263888889;0.0546875;0.8938486111
40;0.89875;1.125;26.125;34.3333333333;26;24.78125;3.078125;0.0277777778;0.04296875;0.5188486111
41;0.898;50.625;50.8125;34.25;26;12.21875;0.078125;0.0069444444;0.044921875;0.1428569444
42;0.7975;100.5;50.5625;34.2083333333;26;0.03125;0.078125;0.0173611111;0.017578125;0.0362102778
43;0.697;50.5;50.75;34.125;25.8125;12.34375;0.0625;0.0243055556;0.00390625;0.2182541667
44;0.6965;1;25.875;34.0416666667;25.6875;24.96875;3.140625;0.0104166667;0.00390625;0.6021819444
45;0.695;1.25;0.8125;17.375;25.75;12.53125;6.1875;1.3715277778;0.009765625;0.9826388889
46;0.694;0.625;0.8125;0.8333333333;13.4375;0.03125;6.140625;2.7430555556;0.771484375;1.3685513889
47;0.69375;0.375;0.75;1.0833333333;1.0625;0.09375;6.171875;2.75;1.5546875;1.7599166667
48;0.69325;0.875;1;1.0833333333;1.125;0.28125;3.078125;2.7430555556;1.54296875;2.1483194444
49;0.692;1.625;1.3125;1.0833333333;1.0625;0.21875;0.0546875;2.7291666667;1.537109375;2.5362083333
50;0.69;1.75;1.4375;1.2083333333;1.125;0.03125;0.0546875;2.7256944444;1.537109375;2.7286666667
51;0.6885;1.25;1.375;1.375;1.28125;0.09375;0.0859375;1.3368055556;1.525390625;2.5267916667
52;0.6875;1;1.25;1.4166666667;1.34375;0.0625;0.0546875;0.0451388889;1.517578125;2.1304583333
53;0.6865;1.25;1.25;1.25;1.40625;0;0.0078125;0.03125;1.529296875;1.7385972222
54;0.685;1.5;1.25;1.2916666667;1.34375;0.09375;0.0078125;0.0277777778;0.759765625;1.3477180556
55;0.6835;1.25;1.4375;1.375;1.25;0.09375;0;0.0208333333;0.017578125;0.9608138889
56;0.6825;1.375;1.4375;1.3333333333;1.3125;0.09375;0.015625;0.0104166667;0.005859375;0.5783736111
57;0.68075;1.625;1.25;1.3333333333;1.40625;0.03125;0.0390625;0.0034722222;0.001953125;0.1939486111
58;0.67925;1.125;1.375;1.375;1.40625;0.0625;0.0234375;0.0138888889;0.001953125;0.0054563472
59;0.6785;1.125;1.375;1.4583333333;1.40625;0;0.03125;0.0138888889;0.01171875;0.0133928611
60;0.677;1.625;1.375;1.4166666667;1.40625;0.09375;0.03125;0.0277777778;0.015625;0.0173611111
61;0.67525;1.625;1.5625;1.3333333333;1.28125;0.03125;0.015625;0.0277777778;0.017578125;0.0213293056
62;0.67375;1.5;1.4375;1.3333333333;1.28125;0.1875;0.046875;0.0138888889;0.013671875;0.0252976389
63;0.67225;1.25;1.1875;1.3333333333;1.34375;0.125;0.046875;0.0208333333;0.009765625;0.0267856944
64;0.67125;0.875;1.1875;1.25;1.21875;0.03125;0.046875;0.0277777778;0.013671875;0.0272818056
65;0.6705;1.125;1.125;1.0833333333;1.09375;0.09375;0.0625;0.0208333333;0.017578125;0.0272818056
66;0.669;1.375;1;0.9583333333;1.09375;0.0625;0.03125;0.0138888889;0.017578125;0.0262897222
67;0.66775;0.875;1;1.0416666667;1.09375;0;0.0078125;0.0208333333;0.017578125;0.0262897222
68;0.66725;0.625;1;1.1666666667;1.09375;0.03125;0.0078125;0.0277777778;0.017578125;0.0262897222
69;0.6665;1.125;1.0625;1.0833333333;1.125;0.09375;0;0.0208333333;0.009765625;0.0243055556
70;0.665;1.5;1.1875;1.0416666667;1.125;0.09375;0;0.0069444444;0.009765625;0.0223213889
71;0.6635;1.25;1.25;1.2083333333;1.09375;0.03125;0;0;0.013671875;0.0233134722
72;0.6625;1;1.25;1.25;1.09375;0.0625;0;0.0104166667;0.009765625;0.0272818056
73;0.6615;1.25;1.125;1.0833333333;1.125;0.125;0.0078125;0.0173611111;0.009765625;0.0362102778
74;0.66;1.25;1;1;1.125;0.0625;0.0078125;0.0069444444;0.021484375;0.0496031944
75;0.659;0.75;1;1.0833333333;1.125;0;0;0.0069444444;0.033203125;0.0674602778
76;0.6585;0.75;1;1.1666666667;1.125;0.0625;0;0.0243055556;0.044921875;0.09077375
77;0.6575;1.25;1.125;1.0833333333;1.125;0.125;0;0.0520833333;0.0625;0.1175595833
78;0.656;1.5;1.25;1.0833333333;1.125;0.0625;0.015625;0.0694444444;0.083984375;0.1453375
79;0.6545;1.25;1.25;1.25;1.125;0;0.046875;0.0833333333;0.1015625;0.1746027778
80;0.6535;1;1.25;1.25;1.0625;0.0625;0.09375;0.1041666667;0.115234375;0.2063486111
81;0.6525;1.25;1.125;1;0.9375;0.1875;0.140625;0.1284722222;0.130859375;0.2371027778
82;0.651;1.25;0.875;0.75;0.75;0.25;0.171875;0.15625;0.1484375;0.2633930556
83;0.65;0.5;0.625;0.5833333333;0.5625;0.3125;0.203125;0.1736111111;0.169921875;0.2847222222
84;0.65;0;0.25;0.4166666667;0.375;0.3125;0.2421875;0.1979166667;0.18359375;0.3025791667
85;0.65;0;0;0.0833333333;0.125;0.1875;0.2734375;0.2361111111;0.1875;0.3149805556
86;0.65;0;0.125;0.25;0.21875;0.1875;0.28125;0.2604166667;0.185546875;0.3194444444
87;0.65;0.25;0.375;0.4583333333;0.53125;0.28125;0.2734375;0.2534722222;0.185546875;0.3139875
88;0.6505;0.75;0.6875;0.7083333333;0.75;0.34375;0.2578125;0.2326388889;0.1796875;0.3005958333
89;0.6515;1.125;1.0625;1;0.96875;0.34375;0.265625;0.2083333333;0.166015625;0.2817458333
90;0.65275;1.375;1.375;1.2916666667;1.25;0.25;0.265625;0.1909722222;0.1484375;0.2584319444
91;0.65425;1.625;1.5625;1.5833333333;1.59375;0.21875;0.2265625;0.1527777778;0.130859375;0.2296625
92;0.656;1.75;1.8125;1.875;1.8125;0.28125;0.1484375;0.1006944444;0.11328125;0.1964291667
93;0.65775;2;2.125;2.0416666667;1.875;0.21875;0.0625;0.0729166667;0.09375;0.1631944444
94;0.66;2.5;2.25;2.0416666667;1.84375;0.03125;0;0.0590277778;0.072265625;0.1319444444
95;0.66275;2.5;2.1875;1.9166666667;1.84375;0.1875;0.0390625;0.0416666667;0.048828125;0.0997023611
96;0.665;1.875;1.875;1.875;1.8125;0.3125;0.0546875;0.0104166667;0.03515625;0.06547625
97;0.6665;1.25;1.5625;1.75;1.71875;0.25;0.078125;0.0208333333;0.025390625;0.0337301389
98;0.6675;1.25;1.375;1.4583333333;1.625;0.15625;0.09375;0.0451388889;0.00390625;0.0064484167
99;0.669;1.5;1.25;1.3333333333;1.53125;0;0.0859375;0.0590277778;0.021484375;0.0143848611
100;0.6705;1.25;1.375;1.4166666667;1.4375;0.125;0.0625;0.0659722222;0.03125;0.0287698611
101;0.6715;1.25;1.5;1.5;1.375;0.0625;0.0546875;0.0625;0.03515625;0.0391865278
102;0.673;1.75;1.5;1.4166666667;1.375;0;0.03125;0.0520833333;0.033203125;0.04265875
103;0.675;1.75;1.5;1.3333333333;1.3125;0.0625;0;0.0277777778;0.021484375;0.0372023611
104;0.6765;1.25;1.375;1.3333333333;1.3125;0.1875;0.015625;0.0034722222;0.015625;0.0297619444
105;0.6775;1;1.125;1.3333333333;1.375;0.125;0.015625;0;0.009765625;0.0228175
106;0.6785;1;1.125;1.25;1.3125;0.0625;0;0.0069444444;0;0.0143848611
107;0.6795;1.25;1.25;1.1666666667;1.25;0.0625;0.015625;0.0138888889;0.001953125;0.0089285694
108;0.681;1.5;1.25;1.25;1.3125;0.0625;0;0.0208333333;0.0078125;0.0079365139
109;0.6825;1.25;1.375;1.4166666667;1.3125;0.125;0.0625;0.0208333333;0;0.0094245972
110;0.6835;1.25;1.5;1.4166666667;1.3125;0;0.0625;0.0138888889;0;0.0124007917
111;0.685;1.75;1.375;1.3333333333;1.5;0.0625;0.0625;0.0069444444;0.01171875;0.0128968194
112;0.687;1.5;1.375;1.5;1.5625;0.125;0.078125;0;0.015625;0.0099206389
113;0.688;1;1.625;1.6666666667;1.5625;0.125;0;0.0069444444;0.01171875;0.0079365139
114;0.689;1.75;1.625;1.6666666667;1.625;0.0625;0.0625;0.0277777778;0.00390625;0.00396825
115;0.6915;2.25;1.75;1.5833333333;1.5;0.125;0.046875;0.0416666667;0.00390625;0.0049603194
116;0.6935;1.75;1.875;1.5;1.3125;0.1875;0.0625;0.0138888889;0.0078125;0.0148809722
117;0.695;1.5;1.375;1.4166666667;1.375;0.4375;0.09375;0.0138888889;0.015625;0.0238095833
118;0.6965;1;1;1.25;1.375;0.1875;0.0625;0.0069444444;0.0234375;0.0277777778
119;0.697;0.5;1;1.0833333333;1.125;0.0625;0.046875;0.0138888889;0.0234375;0.0277777778
120;0.6975;1;0.875;0.9166666667;1.0625;0.0625;0.03125;0.0138888889;0.0234375;0.0307540278
121;0.699;1.25;0.875;0.9166666667;1.1875;0.125;0.046875;0.0277777778;0.01171875;0.0337301389
122;0.7;0.75;1.125;1.25;1.25;0.25;0.09375;0.0277777778;0.00390625;0.0307540278
123;0.7005;1;1.375;1.5;1.3125;0.25;0.09375;0.0347222222;0.01953125;0.0267856944
124;0.702;2;1.625;1.4166666667;1.4375;0.1875;0.109375;0.0486111111;0.02734375;0.0252976389
125;0.7045;2.25;1.75;1.5;1.5625;0.0625;0.140625;0.0625;0.01171875;0.0277777778
126;0.7065;1.5;1.75;1.8333333333;1.6875;0;0.125;0.0694444444;0.0078125;0.0317459722
127;0.7075;1.25;1.75;1.9166666667;1.875;0;0.046875;0.0555555556;0.017578125;0.0307540278
128;0.709;2;1.75;1.8333333333;1.9375;0.125;0;0.0138888889;0.021484375;0.0267856944
129;0.7115;2.25;2;1.8333333333;1.75;0.1875;0.015625;0.0138888889;0.01953125;0.0257936111
130;0.7135;2;2.125;1.8333333333;1.6875;0.125;0.046875;0.0034722222;0.015625;0.0248015278
131;0.7155;2;1.75;1.8333333333;1.8125;0.25;0.046875;0.0034722222;0.01171875;0.0223213889
132;0.7175;1.5;1.625;1.75;1.75;0.0625;0.046875;0.0347222222;0.0078125;0.0173611111
133;0.7185;1.25;1.625;1.5833333333;1.5625;0.125;0.1015625;0.0347222222;0.00390625;0.0079365139
134;0.72;1.75;1.375;1.4166666667;1.5;0.125;0.0859375;0.0138888889;0.0078125;0.0009920639
135;0.722;1.5;1.375;1.3333333333;1.40625;0;0.015625;0.0138888889;0.001953125;0.0109126944
136;0.723;1;1.375;1.375;1.40625;0.09375;0;0.0104166667;0.017578125;0.0267856944
137;0.724;1.25;1.1875;1.4583333333;1.5;0.03125;0.0234375;0.0034722222;0.01953125;0.0456348611
138;0.7255;1.375;1.4375;1.4166666667;1.5;0.21875;0.0390625;0.0138888889;0.02734375;0.0684523611
139;0.72675;1.625;1.625;1.5;1.5;0.09375;0.03125;0.0069444444;0.0546875;0.09672625
140;0.72875;1.875;1.625;1.6666666667;1.5625;0.09375;0.078125;0.0069444444;0.0703125;0.1245040278
141;0.7305;1.625;1.8125;1.6666666667;1.625;0.03125;0.1015625;0.0208333333;0.08203125;0.1537694444
142;0.732;1.75;1.6875;1.7083333333;1.8125;0.09375;0.0234375;0.0520833333;0.109375;0.1845236111
143;0.734;1.75;1.625;1.875;1.90625;0.15625;0.046875;0.1145833333;0.126953125;0.2108138889
144;0.7355;1.5;2;1.9166666667;1.65625;0.1875;0.140625;0.1597222222;0.134765625;0.2341263889
145;0.737;2.25;2;1.6666666667;1.4375;0.1875;0.2421875;0.1805555556;0.1484375;0.2559527778
146;0.74;2.5;1.625;1.3333333333;1.25;0.375;0.2578125;0.2083333333;0.158203125;0.271825
147;0.742;1;1.25;1.0833333333;0.9375;0.5625;0.296875;0.2222222222;0.162109375;0.2872027778
148;0.742;0;0.5;0.75;0.625;0.6875;0.375;0.2326388889;0.16796875;0.3010916667
149;0.742;0;0.125;0.0833333333;0.25;0.4375;0.390625;0.25;0.171875;0.3085319444
150;0.742;0.25;0.375;0.5;0.25;0.3125;0.34375;0.2465277778;0.1875;0.3110125
151;0.7415;0.75;0.75;0.6666666667;0.625;0.3125;0.28125;0.2291666667;0.189453125;0.3090277778
152;0.7405;1.25;1;0.8333333333;0.75;0.1875;0.1953125;0.2083333333;0.177734375;0.3005958333
153;0.739;1.25;1.125;1;0.875;0.0625;0.1171875;0.1944444444;0.16796875;0.2847222222
154;0.738;1;1.125;1.0833333333;1.03125;0.0625;0.09375;0.1597222222;0.154296875;0.2569444444
155;0.737;1;1;1.125;1.09375;0.03125;0.0625;0.1076388889;0.134765625;0.2197416667
156;0.736;1;1.0625;1.0416666667;1.125;0.03125;0.0390625;0.0659722222;0.109375;0.1815472222
157;0.735;1.125;1.0625;1.0833333333;1.125;0.03125;0.0078125;0.0486111111;0.078125;0.1438486111
158;0.73375;1.125;1.125;1.1666666667;1.1875;0.09375;0.015625;0.0277777778;0.04296875;0.1071429167
159;0.73275;1.125;1.25;1.25;1.125;0.09375;0.03125;0;0.02734375;0.0719245833
160;0.7315;1.375;1.3125;1.1666666667;1.1875;0.03125;0.0078125;0.0069444444;0.01953125;0.0406745833
161;0.73;1.5;1.1875;1.2083333333;1.25;0.03125;0.0234375;0.0173611111;0.009765625;0.0178570833
162;0.7285;1;1.25;1.2916666667;1.21875;0.03125;0.015625;0.0104166667;0.00390625;0.0054563472
163;0.728;1;1.25;1.25;1.21875;0.0625;0.0625;0.0069444444;0.013671875;0.00396825
164;0.7265;1.5;1.125;1.1666666667;1.125;0;0.0703125;0.0104166667;0.01171875;0.0104166667
165;0.725;1.25;1.25;1;1;0.0625;0.0390625;0.0173611111;0.005859375;0.0163690278
166;0.724;1;1;1;0.9375;0.25;0.015625;0.0138888889;0.009765625;0.01984125
167;0.723;0.75;0.75;0.9166666667;1.0625;0.125;0.0078125;0.0173611111;0.005859375;0.0183531944
168;0.7225;0.5;0.75;0.9166666667;1.0625;0.0625;0.0078125;0.0277777778;0.013671875;0.0158730556
169;0.722;0.75;0.875;1;1.03125;0.1875;0.046875;0.03125;0.017578125;0.0124007917
170;0.721;1.25;1.125;1.0416666667;0.96875;0.21875;0.03125;0.0208333333;0.0078125;0.0054563472
171;0.7195;1.5;1.3125;1.0416666667;0.875;0.03125;0;0;0.001953125;0.0004960319
172;0.718;1.375;1.1875;1;0.9375;0.21875;0.015625;0.0138888889;0.0078125;0.0054563472
173;0.71675;0.875;0.875;1;1.03125;0.21875;0.0390625;0.0277777778;0.017578125;0.0114087361
174;0.71625;0.375;0.75;0.9583333333;1.03125;0.0625;0.0078125;0.0243055556;0.017578125;0.0133928611
175;0.716;0.625;0.75;0.875;1.03125;0.0625;0.015625;0.0243055556;0.005859375;0.0128968194
176;0.715;1.125;0.875;0.9166666667;0.96875;0.21875;0.015625;0.0208333333;0.005859375;0.0119047639
177;0.71375;1.125;1.1875;1;0.96875;0.15625;0.0390625;0.0138888889;0;0.0069444444
178;0.71275;1.25;1.1875;1.1666666667;1.09375;0;0.0703125;0.0138888889;0.00390625;0.0009920639
179;0.71125;1.25;1.1875;1.25;1.1875;0.0625;0.078125;0.0069444444;0.00390625;0.0054563472
180;0.71025;1.125;1.3125;1.2083333333;1.25;0;0.03125;0;0.001953125;0.0094245972
181;0.709;1.375;1.1875;1.2916666667;1.28125;0;0.0078125;0.0069444444;0.013671875;0.0104166667
182;0.7075;1.25;1.3125;1.2916666667;1.21875;0.09375;0.0234375;0.0138888889;0.01171875;0.0099206389
183;0.7065;1.25;1.375;1.2083333333;1.15625;0.09375;0.0625;0.0104166667;0.009765625;0.0119047639
184;0.705;1.5;1.125;1.1666666667;1.15625;0.125;0.078125;0.0277777778;0.00390625;0.0133928611
185;0.7035;1;1.125;1.0833333333;1.03125;0.0625;0.0546875;0.0381944444;0.001953125;0.0183531944
186;0.703;0.75;1;0.9583333333;0.90625;0.21875;0.0625;0.0208333333;0.00390625;0.02827375
187;0.702;1;0.6875;0.7916666667;0.9375;0.15625;0.0546875;0.0173611111;0.0078125;0.0401786111
188;0.701;0.625;0.6875;0.75;0.90625;0.03125;0.015625;0.0277777778;0.033203125;0.0575397222
189;0.70075;0.375;0.75;0.875;0.8125;0.0625;0.015625;0.0208333333;0.05078125;0.0704365278
190;0.70025;0.875;0.8125;0.8333333333;0.84375;0.09375;0;0.0069444444;0.056640625;0.0783730556
191;0.699;1.25;0.9375;0.7916666667;0.875;0.09375;0.03125;0.03125;0.072265625;0.0793651389
192;0.69775;1;1;0.9583333333;0.90625;0.03125;0.046875;0.0555555556;0.052734375;0.0689484722
193;0.697;0.75;1;1.0833333333;0.9375;0;0.046875;0.0659722222;0.03515625;0.0540675
194;0.69625;1;1;0.9583333333;1.03125;0.03125;0.046875;0.0381944444;0.01171875;0.0376984722
195;0.695;1.25;0.9375;0.9583333333;1.0625;0.03125;0.1171875;0.0138888889;0.0078125;0.0183531944
196;0.69375;0.875;1.0625;1.0833333333;0.71875;0.09375;0.0703125;0.0208333333;0.0078125;0.0049603194
197;0.69325;0.875;1.125;0.7083333333;0.46875;0.3125;0.015625;0.0138888889;0.0078125;0.0049603194
198;0.692;1.375;0.4375;0.2916666667;0.3125;0.125;0.0078125;0;0.00390625;0.0099206389
199;0.6905;0;0;0;0;0;0;0;0;0.0099206389

